Fine granularity access in interactive compression of 360-degree images based on rate-adaptive channel codes

In this paper, we propose a new interactive compression scheme for omnidirectional images. This requires two characteristics: efficient compression of data, to lower the storage cost, and random access ability to extract part of the compressed stream requested by the user (for reducing the transmission rate). For efficient compression, data needs to be predicted by a series of references that have been pre-defined and compressed. This contrasts with the spirit of random accessibility. We propose a solution for this problem based on incremental codes implemented by rate-adaptive channel codes. This scheme encodes the image while adapting to any user request and leads to an efficient coding that is flexible in extracting data depending on the available information at the decoder. Therefore, only the information that is needed to be displayed at the user's side is transmitted during the user's request, as if the request was already known at the encoder. The experimental results demonstrate that our coder obtains a better transmission rate than the state-of-the-art tile-based methods at a small cost in storage. Moreover, the transmission rate grows gradually with the size of the request and avoids a staircase effect, which shows the perfect suitability of our coder for interactive transmission.

==> figures/SIs.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SIs.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{188.70539513bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94259606)%
    \put(0,0){\includegraphics[width=\unitlength]{SIs.eps}}%
    \put(0.11277271,0.72114208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.44225257,0.72114208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.76857345,0.72114208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.10606583,0.40809884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
    \put(0.77196829,0.40809884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
    \put(0.11447013,0.1000679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F}}}%
    \put(0.43533865,0.1000679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{G}}}%
    \put(0.76550981,0.1000679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{H}}}%
  \end{picture}%
\endgroup%


==> figures/simple_coding_scheme.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simple_coding_scheme.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{695.10927734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27645828)%
    \put(0,0){\includegraphics[width=\unitlength]{simple_coding_scheme-eps-converted-to.pdf}}%
    \put(0.32962103,0.15068422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11703192\unitlength}\raggedright $Y_{1}$\end{minipage}}}%
    \put(0.38504277,0.22873752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11755602\unitlength}\centering Rate-adaptive\\ entropy coder\end{minipage}}}%
    \put(0.39675964,0.04769738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10075578\unitlength}\raggedright $Y_{N}$\end{minipage}}}%
    \put(0.37458418,0.09782865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10075578\unitlength}\raggedright $Y_{k}$\end{minipage}}}%
    \put(0.01691705,0.2414578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13759078\unitlength}\raggedright $ICU_k$=$X$\end{minipage}}}%
    \put(0.15601126,0.13997891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0802182\unitlength}\raggedright prediction\end{minipage}}}%
    \put(0.15547001,0.08733846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0802182\unitlength}\raggedright prediction\end{minipage}}}%
    \put(0.15455861,0.03667264){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0802182\unitlength}\raggedright prediction\end{minipage}}}%
    \put(0.508278,0.26605167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05077097\unitlength}\raggedright $\underset{\underset{r<n}{|S|=r}}{S}$\end{minipage}}}%
    \put(0.55920083,0.22952147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07234214\unitlength}\centering Online\\ extractor\end{minipage}}}%
    \put(0.7281623,0.21668035){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07891871\unitlength}\centering Decoder\end{minipage}}}%
    \put(0.83629303,0.24751027){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11926882\unitlength}\raggedright $\hat{ICU}_k$=$\hat{X}$\end{minipage}}}%
    \put(0.7798388,0.1016538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0802182\unitlength}\raggedright prediction\end{minipage}}}%
    \put(0.67919613,0.14137295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0535516\unitlength}\raggedright $Y_{k|j}$\end{minipage}}}%
    \put(0.71454329,0.22725208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.61213217,0.14367475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08556869\unitlength}\raggedright ${k|j}$\end{minipage}}}%
    \put(0.01893931,0.09153646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04675504\unitlength}\raggedright $\mathcal{N}(ICU)$\end{minipage}}}%
    \put(0.63571119,0.26636435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04186463\unitlength}\raggedright $\underset{\underset{r'<r}{|S(1:j)|=r'}}{S[1:j]}$\end{minipage}}}%
    \put(0.90422828,0.10144817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05489312\unitlength}\raggedright $\mathcal{N}(\hat{ICU)}$\end{minipage}}}%
    \put(0.53039958,0.05379528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3271839\unitlength}\raggedright $H(X|Y_1) \leq \ldots \leq H(X|Y_N)$\end{minipage}}}%
  \end{picture}%
\endgroup%

